The Mass and Radius of the Unseen M-Dwarf Companion in the Single-Lined Eclipsing Binary HAT-TR-205-013

We derive masses and radii for both components in the single-lined eclipsing binary HAT-TR-205-013, which consists of a F7V primary and a late M-dwarf secondary. The system's period is short, $P=2.230736 \pm 0.000010$ days, with an orbit indistinguishable from circular, $e=0.012 \pm 0.021$. We demonstrate generally that the surface gravity of the secondary star in a single-lined binary undergoing total eclipses can be derived from characteristics of the light curve and spectroscopic orbit. This constrains the secondary to a unique line in the mass-radius diagram with $M/R^2$ = constant. For HAT-TR-205-013, we assume the orbit has been tidally circularized, and that the primary's rotation has been synchronized and aligned with the orbital axis. Our observed line broadening, $V_{\rm rot} \sin i_{\rm rot} = 28.9 \pm 1.0$ \kms, gives a primary radius of $R_{\rm A} = 1.28 \pm 0.04$ \rsun. Our light curve analysis leads to the radius of the secondary, $R_{\rm B} = 0.167 \pm 0.006$ \rsun, and the semimajor axis of the orbit, $a = 7.54 \pm 0.30 \rsun = 0.0351 \pm 0.0014$ AU. Our single-lined spectroscopic orbit and the semimajor axis then yield the individual masses, $M_{\rm B} = 0.124 \pm 0.010$ \msun and $M_{\rm A} = 1.04 \pm 0.13$ \msun. Our result for HAT-TR-205-013 B lies above the theoretical mass-radius models from the Lyon group, consistent with results from double-lined eclipsing binaries. The method we describe offers the opportunity to study the very low end of the stellar mass-radius relation.

==> tab4.online.txt <==
------tab4.txt-------------------------------------------------------
Starting - character - Format - Unit - Explanation
----------------------------------------------------------------------------
2 F14.6 day Observation date 
21 F7.5 no-unit  g-band relative flux 
------tab4.txt-------------------------------------------------------
 2453666.575985     1.00054
 2453666.576472     0.99856
 2453666.576946     1.00108
 2453666.579226     1.00084
 2453666.579712     1.00008
 2453666.580198     0.99985
 2453666.582501     0.99998
 2453666.582976     0.99882
 2453666.583474     1.00159
 2453666.585754     1.00020
 2453666.586228     1.00175
 2453666.586714     1.00029
 2453666.588959     0.99863
 2453666.589446     1.00083
 2453666.589932     1.00030
 2453666.592189     1.00010
 2453666.592675     1.00115
 2453666.593149     1.00071
 2453666.595429     1.00050
 2453666.595927     0.99904
 2453666.596390     1.00013
 2453666.598670     1.00137
 2453666.599144     1.00115
 2453666.599642     1.00006
 2453666.601887     1.00039
 2453666.602373     1.00062
 2453666.602859     0.99918
 2453666.605116     1.00111
 2453666.605602     0.99996
 2453666.606088     0.99906
 2453666.608392     0.99982
 2453666.608878     0.99931
 2453666.609364     0.99884
 2453666.611644     0.99951
 2453666.612118     1.00008
 2453666.612604     0.99886
 2453666.613600     1.00162
 2453666.614271     0.99848
 2453666.616829     1.00056
 2453666.617315     0.99918
 2453666.617801     1.00067
 2453666.620035     1.00075
 2453666.620532     1.00083
 2453666.621007     1.00026
 2453666.623217     1.00038
 2453666.623715     1.00066
 2453666.624178     1.00001
 2453666.626458     1.00134
 2453666.626944     0.99981
 2453666.627419     1.00083
 2453666.629664     1.00021
 2453666.630139     1.00051
 2453666.630601     1.00050
 2453666.632858     1.00000
 2453666.633344     0.99951
 2453666.633819     1.00055
 2453666.636076     1.00084
 2453666.636562     0.99981
 2453666.637048     1.00116
 2453666.639305     0.99933
 2453666.639803     0.99896
 2453666.640277     1.00053
 2453666.642511     1.00034
 2453666.642997     0.99853
 2453666.643495     0.99991
 2453666.645740     0.99999
 2453666.646226     0.99825
 2453666.646700     1.00108
 2453666.648992     1.00014
 2453666.649478     0.99942
 2453666.649964     0.99908
 2453666.652244     0.99952
 2453666.652730     0.99937
 2453666.653216     1.00009
 2453666.655496     1.00044
 2453666.655982     1.00016
 2453666.656457     1.00098
 2453666.658702     1.00037
 2453666.659177     1.00106
 2453666.659663     0.99908
 2453666.661931     1.00017
 2453666.662417     0.99827
 2453666.662892     1.00077
 2453666.665126     1.00008
 2453666.665612     1.00029
 2453666.666098     0.99891
 2453666.668320     1.00071
 2453666.668806     1.00009
 2453666.669292     0.99975
 2453666.671549     0.99911
 2453666.672047     0.99975
 2453666.672521     1.00013
 2453666.674697     1.00050
 2453666.675183     1.00151
 2453666.675669     1.00036
 2453666.677880     0.99930
 2453666.678366     1.00030
 2453666.678840     0.99869
 2453666.681144     1.00098
 2453666.681630     0.99905
 2453666.682116     1.00133
 2453666.684396     0.99814
 2453666.684893     0.99858
 2453666.685356     0.99702
 2453666.687590     0.99679
 2453666.688076     0.99671
 2453666.688562     0.99603
 2453666.690842     0.99477
 2453666.691328     0.99114
 2453666.691803     0.99088
 2453666.694094     0.98918
 2453666.694569     0.99055
 2453666.695055     0.98951
 2453666.697289     0.98586
 2453666.697775     0.98476
 2453666.698273     0.98476
 2453666.700541     0.98444
 2453666.701027     0.98322
 2453666.701513     0.98098
 2453666.703770     0.98270
 2453666.704268     0.98266
 2453666.704742     0.98247
 2453666.706964     0.98132
 2453666.707439     0.98096
 2453666.707925     0.98054
 2453666.710147     0.98088
 2453666.710633     0.98102
 2453666.711119     0.98040
 2453666.711802     0.98137
 2453666.714140     0.97971
 2453666.714638     0.97959
 2453666.715101     0.98030
 2453666.717357     0.97835
 2453666.717844     0.97987
 2453666.718330     0.98088
 2453666.720598     0.97961
 2453666.721084     0.97920
 2453666.721582     0.97902
 2453666.723839     0.97878
 2453666.724325     0.97833
 2453666.724811     0.97864
 2453666.727103     0.97906
 2453666.727589     0.97884
 2453666.728075     0.97932
 2453666.730320     0.97897
 2453666.730795     0.97720
 2453666.731281     0.97895
 2453666.733503     0.97816
 2453666.734000     0.97883
 2453666.734486     0.97984
 2453666.736755     0.97772
 2453666.737241     0.97841
 2453666.737739     0.97832
 2453666.739972     0.97954
 2453666.740470     0.97778
 2453666.740933     0.97734
 2453666.743201     0.97867
 2453666.743688     0.97829
 2453666.744162     0.97830
 2453666.746419     0.97770
 2453666.746882     0.97807
 2453666.747368     0.97945
 2453666.749648     0.97738
 2453666.750122     0.97793
 2453666.750597     0.97740
 2453666.752808     0.97834
 2453666.753294     0.97836
 2453666.753803     0.97766
 2453666.756037     0.97639
 2453666.756511     0.97976
 2453666.757009     0.97893
 2453666.759277     0.97986
 2453666.759775     0.98003
 2453666.760261     0.98105
 2453666.762518     0.97870
 2453666.763004     0.97812
 2453666.763478     0.97900
 2453666.765701     0.97980
 2453666.766198     0.98068
 2453666.766673     0.97873
 2453666.768907     0.97899
 2453666.769381     0.97886
 2453666.769867     0.97863
 2453666.772124     0.97812
 2453666.772610     0.98033
 2453666.773096     0.97744
 2453666.775353     0.98076
 2453666.775851     0.97773
 2453666.776325     0.98017
 2453666.778640     0.97949
 2453666.779126     0.97942
 2453666.779612     0.97837
 2453666.781869     0.98057
 2453666.782344     0.97986
 2453666.782818     0.98167
 2453666.785052     0.98147
 2453666.785549     0.98008
 2453666.786024     0.98220
 2453666.788292     0.98265
 2453666.788778     0.98237
 2453666.789265     0.98282
 2453666.791533     0.98311
 2453666.792031     0.98440
 2453666.792505     0.98304
 2453666.794727     0.98407
 2453666.795213     0.98403
 2453666.795699     0.98721
 2453666.798026     0.98644
 2453666.798512     0.99072
 2453666.798998     0.98763
 2453666.801243     0.99310
 2453666.801729     0.99171
 2453666.802215     0.99287
 2453666.804438     0.99384
 2453666.804924     0.99800
 2453666.805410     0.99555
 2453666.807690     0.99751
 2453666.808187     0.99886
 2453666.808650     0.99547
 2453666.810919     0.99748
 2453666.811405     0.99935
 2453666.811903     1.00128
 2453666.814183     0.99924
 2453666.814669     0.99791
 2453666.815155     0.99848
 2453666.817389     1.00134
 2453666.817875     0.99899
 2453666.818349     0.99985
 2453666.820618     1.00022
 2453666.821115     0.99755
 2453666.821578     0.99744
 2453666.823812     0.99983
 2453666.824298     0.99813
 2453666.824784     0.99994
 2453666.827029     0.99790
 2453666.827515     0.99998
 2453666.828013     0.99917
 2453666.830305     0.99825
 2453666.830791     0.99727
 2453666.831277     0.99883
 2453666.833534     0.99963
 2453666.834020     0.99775
 2453666.834506     0.99950
 2453666.836740     1.00264
 2453666.837226     0.99791
 2453666.837712     0.99757
 2453666.839957     0.99880
 2453666.840455     0.99840
 2453666.840941     0.99739
 2453666.843313     1.00125
 2453666.843800     1.00120
 2453666.844286     0.99991
 2453666.846542     0.99836
 2453666.847040     1.00138
 2453666.847526     0.99917
 2453666.849922     0.99980
 2453666.850420     0.99848
 2453666.850883     0.99823
 2453666.853082     0.99883
 2453666.853568     0.99989
 2453666.854065     1.00105
 2453666.856311     0.99902
 2453666.856797     0.99804
 2453666.857271     0.99951
 2453666.859517     0.99730
 2453666.859991     0.99826
 2453666.860477     1.00026
 2453666.862757     0.99902
 2453666.863243     0.99493
 2453666.863729     0.99686
 2453666.865986     0.99895
 2453666.866484     0.99983
 2453666.866958     0.99992
 2453666.869238     1.00055
 2453666.869725     1.00074
 2453666.870199     1.00058
 2453666.872491     1.00056
 2453666.872977     0.99935
 2453666.873463     0.99773
 2453666.875673     0.99781
 2453666.876159     0.99598
 2453666.876646     0.99545
 2453666.878856     0.99628
 2453666.879331     0.99894
 2453666.879817     0.99921
 2453666.882097     0.99599
 2453666.882583     0.99980
 2453666.883057     0.99896
 2453666.885303     0.99814
 2453666.885800     0.99901
 2453666.886263     0.99726
 2453666.888520     0.99762
 2453666.889006     0.99928
 2453666.889481     1.00068
 2453666.891726     1.00036
 2453666.892212     0.99682
 2453666.892687     0.99703
------tab4.txt-------------------------------------------------------


==> tab5.online.txt <==
------tab5.txt-------------------------------------------------------
Starting - character - Format - Unit - Explanation
----------------------------------------------------------------------------
2 F14.6 day Observation date 
21 F7.5 no-unit  i-band relative flux 
------tab5.txt-------------------------------------------------------
 2453666.574226     0.99951
 2453666.574469     0.99803
 2453666.574724     1.00096
 2453666.574967     0.99846
 2453666.575233     0.99628
 2453666.575488     1.00014
 2453666.577432     1.00062
 2453666.577698     0.99886
 2453666.577965     0.99941
 2453666.578208     0.99613
 2453666.578474     0.99957
 2453666.578728     0.99962
 2453666.580719     0.99837
 2453666.580974     0.99976
 2453666.581228     0.99761
 2453666.581494     1.00025
 2453666.581772     1.00113
 2453666.582027     0.99823
 2453666.583971     1.00093
 2453666.584214     0.99987
 2453666.584469     0.99989
 2453666.584747     1.00015
 2453666.585001     1.00020
 2453666.585268     1.00105
 2453666.587200     0.99700
 2453666.587443     0.99920
 2453666.587721     1.00405
 2453666.587964     0.99887
 2453666.588219     1.00160
 2453666.588473     0.99859
 2453666.590429     1.00124
 2453666.590684     0.99897
 2453666.590939     0.99963
 2453666.591205     1.00008
 2453666.591471     0.99949
 2453666.591714     0.99813
 2453666.593635     0.99884
 2453666.593878     0.99791
 2453666.594133     0.99884
 2453666.594411     0.99992
 2453666.594677     1.00171
 2453666.594943     0.99954
 2453666.596876     1.00160
 2453666.597142     0.99785
 2453666.597374     0.99894
 2453666.597640     1.00006
 2453666.597906     1.00065
 2453666.598161     0.99795
 2453666.600105     1.00003
 2453666.600360     1.00184
 2453666.600614     1.00049
 2453666.600857     0.99824
 2453666.601123     1.00084
 2453666.601390     1.00012
 2453666.603346     0.99880
 2453666.603600     0.99979
 2453666.603855     0.99853
 2453666.604109     0.99934
 2453666.604387     0.99969
 2453666.604619     0.99811
 2453666.606575     0.99859
 2453666.606829     0.99905
 2453666.607107     0.99871
 2453666.607373     1.00043
 2453666.607628     1.00313
 2453666.607894     1.00041
 2453666.609838     0.99872
 2453666.610116     0.99886
 2453666.610371     0.99745
 2453666.610648     0.99948
 2453666.610903     0.99970
 2453666.611158     0.99994
 2453666.615070     1.00059
 2453666.615313     1.00091
 2453666.615590     0.99881
 2453666.615822     0.99900
 2453666.616088     0.99799
 2453666.616354     0.99733
 2453666.618287     1.00001
 2453666.618530     1.00004
 2453666.618796     0.99821
 2453666.619051     0.99799
 2453666.619329     1.00004
 2453666.619560     0.99966
 2453666.621493     1.00027
 2453666.621759     0.99832
 2453666.622002     0.99940
 2453666.622245     0.99784
 2453666.622477     0.99868
 2453666.622743     0.99776
 2453666.624676     0.99826
 2453666.624942     1.00154
 2453666.625208     0.99817
 2453666.625451     1.00038
 2453666.625717     0.99947
 2453666.625984     1.00041
 2453666.627905     0.99953
 2453666.628159     0.99878
 2453666.628426     0.99948
 2453666.628692     0.99866
 2453666.628958     0.99923
 2453666.629189     0.99959
 2453666.631088     0.99971
 2453666.631331     0.99852
 2453666.631608     0.99874
 2453666.631863     0.99950
 2453666.632118     0.99971
 2453666.632372     0.99902
 2453666.634305     1.00140
 2453666.634548     0.99840
 2453666.634814     1.00177
 2453666.635080     0.99837
 2453666.635335     0.99870
 2453666.635590     1.00091
 2453666.637534     0.99784
 2453666.637777     1.00161
 2453666.638043     0.99921
 2453666.638298     0.99921
 2453666.638541     0.99961
 2453666.638807     0.99647
 2453666.640752     1.00045
 2453666.641006     1.00107
 2453666.641238     1.00024
 2453666.641504     1.00103
 2453666.641770     0.99817
 2453666.642025     0.99852
 2453666.643981     1.00179
 2453666.644235     1.00142
 2453666.644501     0.99944
 2453666.644733     0.99856
 2453666.644976     0.99862
 2453666.645242     0.99959
 2453666.647198     1.00069
 2453666.647453     0.99893
 2453666.647696     1.00037
 2453666.647950     0.99987
 2453666.648217     1.00070
 2453666.648494     0.99901
 2453666.650439     0.99880
 2453666.650716     1.00005
 2453666.650971     1.00279
 2453666.651237     0.99895
 2453666.651492     0.99989
 2453666.651747     0.99814
 2453666.653702     1.00000
 2453666.653957     1.00072
 2453666.654212     0.99995
 2453666.654466     1.00147
 2453666.654744     0.99930
 2453666.654999     1.00173
 2453666.656943     0.99859
 2453666.657186     1.00105
 2453666.657418     1.00133
 2453666.657684     1.00175
 2453666.657938     1.00025
 2453666.658205     1.00160
 2453666.660137     0.99916
 2453666.660392     0.99760
 2453666.660658     1.00024
 2453666.660913     1.00267
 2453666.661167     1.00079
 2453666.661422     1.00054
 2453666.663378     1.00165
 2453666.663621     1.00034
 2453666.663864     0.99924
 2453666.664119     0.99871
 2453666.664373     0.99882
 2453666.664628     1.00111
 2453666.666572     1.00092
 2453666.666815     0.99916
 2453666.667070     0.99990
 2453666.667325     1.00152
 2453666.667579     0.99947
 2453666.667834     1.00141
 2453666.669767     0.99930
 2453666.670021     0.99983
 2453666.670276     0.99983
 2453666.670542     1.00324
 2453666.670774     0.99900
 2453666.671051     0.99990
 2453666.672996     1.00038
 2453666.673250     1.00107
 2453666.673493     0.99700
 2453666.673725     0.99940
 2453666.673991     1.00019
 2453666.674234     1.00034
 2453666.676178     1.00174
 2453666.676422     0.99791
 2453666.676665     0.99901
 2453666.676896     1.00015
 2453666.677151     1.00100
 2453666.677405     0.99971
 2453666.679338     1.00111
 2453666.679593     0.99906
 2453666.679859     0.99802
 2453666.680125     1.00030
 2453666.680391     0.99997
 2453666.680657     1.00104
 2453666.682590     1.00033
 2453666.682868     1.00025
 2453666.683134     1.00076
 2453666.683389     1.00084
 2453666.683632     0.99939
 2453666.683910     0.99969
 2453666.685842     0.99764
 2453666.686086     0.99631
 2453666.686352     0.99629
 2453666.686618     0.99881
 2453666.686873     0.99601
 2453666.687116     0.99796
 2453666.689060     0.99558
 2453666.689315     0.99589
 2453666.689581     0.99396
 2453666.689835     0.99454
 2453666.690090     0.99377
 2453666.690345     0.99489
 2453666.692289     0.98919
 2453666.692555     0.99236
 2453666.692810     0.98938
 2453666.693064     0.99025
 2453666.693319     0.99147
 2453666.693585     0.99188
 2453666.695530     0.98799
 2453666.695796     0.98835
 2453666.696062     0.98867
 2453666.696317     0.98625
 2453666.696548     0.98712
 2453666.696814     0.98732
 2453666.698747     0.98434
 2453666.699013     0.98339
 2453666.699279     0.98495
 2453666.699534     0.98400
 2453666.699789     0.98172
 2453666.700043     0.98320
 2453666.701999     0.98360
 2453666.702265     0.98356
 2453666.702509     0.98265
 2453666.702775     0.98292
 2453666.703029     0.98258
 2453666.703284     0.98368
 2453666.705217     0.98221
 2453666.705471     0.98597
 2453666.705703     0.98301
 2453666.705969     0.98328
 2453666.706212     0.98282
 2453666.706467     0.98517
 2453666.708411     0.98355
 2453666.708654     0.98141
 2453666.708909     0.98290
 2453666.709163     0.98132
 2453666.709418     0.98320
 2453666.709649     0.98210
 2453666.712427     0.98302
 2453666.712670     0.98480
 2453666.712902     0.98345
 2453666.713156     0.98373
 2453666.713388     0.98012
 2453666.713654     0.98282
 2453666.715587     0.97956
 2453666.715853     0.98175
 2453666.716096     0.98082
 2453666.716327     0.98116
 2453666.716594     0.98332
 2453666.716860     0.98159
 2453666.718804     0.98124
 2453666.719059     0.98218
 2453666.719325     0.98186
 2453666.719580     0.98251
 2453666.719834     0.98243
 2453666.720100     0.98276
 2453666.722045     0.98295
 2453666.722311     0.97782
 2453666.722577     0.98299
 2453666.722843     0.98227
 2453666.723086     0.98079
 2453666.723329     0.98012
 2453666.725309     0.98183
 2453666.725575     0.98115
 2453666.725829     0.98137
 2453666.726084     0.98212
 2453666.726339     0.98060
 2453666.726616     0.98027
 2453666.728561     0.98035
 2453666.728827     0.98131
 2453666.729070     0.98225
 2453666.729313     0.98109
 2453666.729568     0.98010
 2453666.729834     0.98228
 2453666.731778     0.97939
 2453666.732021     0.98083
 2453666.732264     0.98071
 2453666.732519     0.98184
 2453666.732762     0.98034
 2453666.733017     0.97972
 2453666.734973     0.98120
 2453666.735227     0.97875
 2453666.735482     0.98025
 2453666.735736     0.97898
 2453666.736003     0.97941
 2453666.736257     0.98097
 2453666.738213     0.97993
 2453666.738468     0.97984
 2453666.738734     0.98181
 2453666.738989     0.98210
 2453666.739255     0.97899
 2453666.739498     0.98222
 2453666.741419     0.98130
 2453666.741685     0.97976
 2453666.741952     0.98079
 2453666.742183     0.98381
 2453666.742449     0.98064
 2453666.742692     0.98056
 2453666.744660     0.98279
 2453666.744914     0.98201
 2453666.745181     0.98079
 2453666.745435     0.98097
 2453666.745678     0.97885
 2453666.745956     0.98118
 2453666.747854     0.98207
 2453666.748120     0.98168
 2453666.748375     0.98239
 2453666.748629     0.98125
 2453666.748896     0.98096
 2453666.749150     0.98059
 2453666.751083     0.98168
 2453666.751326     0.98131
 2453666.751569     0.98139
 2453666.751824     0.98045
 2453666.752090     0.98157
 2453666.752345     0.97996
 2453666.754277     0.98306
 2453666.754520     0.98046
 2453666.754787     0.98106
 2453666.755041     0.98116
 2453666.755284     0.98234
 2453666.755539     0.98186
 2453666.757506     0.97990
 2453666.757761     0.98247
 2453666.758027     0.98284
 2453666.758293     0.98562
 2453666.758560     0.98089
 2453666.758814     0.98112
 2453666.760736     0.97800
 2453666.761002     0.98074
 2453666.761245     0.98059
 2453666.761511     0.98194
 2453666.761754     0.97807
 2453666.762032     0.98202
 2453666.763965     0.98210
 2453666.764208     0.97872
 2453666.764474     0.98353
 2453666.764717     0.97981
 2453666.764960     0.98186
 2453666.765215     0.98082
 2453666.767147     0.98224
 2453666.767402     0.98177
 2453666.767657     0.97807
 2453666.767934     0.98303
 2453666.768189     0.98297
 2453666.768432     0.98076
 2453666.770353     0.97984
 2453666.770608     0.98114
 2453666.770851     0.98147
 2453666.771094     0.98174
 2453666.771360     0.98070
 2453666.771615     0.98120
 2453666.773582     0.98296
 2453666.773837     0.98164
 2453666.774091     0.98364
 2453666.774358     0.97971
 2453666.774624     0.98176
 2453666.774879     0.98102
 2453666.776858     0.98241
 2453666.777124     0.98215
 2453666.777367     0.97990
 2453666.777645     0.98213
 2453666.777899     0.97984
 2453666.778165     0.98053
 2453666.780098     0.98209
 2453666.780341     0.98361
 2453666.780607     0.98346
 2453666.780851     0.98211
 2453666.781128     0.98127
 2453666.781383     0.97937
 2453666.783304     0.98282
 2453666.783559     0.98174
 2453666.783813     0.98078
 2453666.784080     0.98330
 2453666.784323     0.98233
 2453666.784554     0.98167
 2453666.786510     0.98317
 2453666.786753     0.98235
 2453666.787019     0.98048
 2453666.787285     0.98275
 2453666.787552     0.98184
 2453666.787806     0.98328
 2453666.789751     0.98306
 2453666.790005     0.98370
 2453666.790271     0.98546
 2453666.790538     0.98211
 2453666.790781     0.98225
 2453666.791035     0.98176
 2453666.792991     0.98455
 2453666.793234     0.98334
 2453666.793477     0.98620
 2453666.793755     0.98479
 2453666.794010     0.98144
 2453666.794253     0.98519
 2453666.796220     0.98345
 2453666.796475     0.98742
 2453666.796753     0.98572
 2453666.797007     0.98695
 2453666.797274     0.98911
 2453666.797528     0.98556
 2453666.799484     0.98812
 2453666.799739     0.98989
 2453666.800016     0.98872
 2453666.800260     0.98862
 2453666.800526     0.98930
 2453666.800769     0.99124
 2453666.802678     0.99270
 2453666.802945     0.99355
 2453666.803176     0.98873
 2453666.803431     0.99476
 2453666.803708     0.99461
 2453666.803975     0.99344
 2453666.805907     0.99450
 2453666.806150     0.99499
 2453666.806405     0.99606
 2453666.806671     0.99794
 2453666.806949     0.99683
 2453666.807204     0.99431
 2453666.809136     0.99947
 2453666.809380     0.99967
 2453666.809646     0.99892
 2453666.809900     0.99656
 2453666.810155     0.99843
 2453666.810421     1.00002
 2453666.812400     0.99740
 2453666.812643     0.99731
 2453666.812898     1.00019
 2453666.813141     0.99572
 2453666.813407     1.00018
 2453666.813673     1.00023
 2453666.815629     1.00109
 2453666.815884     1.00215
 2453666.816115     0.99802
 2453666.816382     1.00129
 2453666.816648     0.99895
 2453666.816914     1.00188
 2453666.818824     1.00092
 2453666.819090     0.99987
 2453666.819344     0.99764
 2453666.819599     1.00030
 2453666.819842     0.99906
 2453666.820120     0.99913
 2453666.822064     0.99821
 2453666.822307     1.00099
 2453666.822573     1.00041
 2453666.822817     0.99690
 2453666.823060     0.99996
 2453666.823314     0.99667
 2453666.825270     1.00068
 2453666.825536     1.00100
 2453666.825791     0.99797
 2453666.826046     0.99919
 2453666.826300     1.00065
 2453666.826543     1.00078
 2453666.828511     0.99875
 2453666.828754     1.00008
 2453666.829032     1.00183
 2453666.829298     0.99999
 2453666.829552     0.99696
 2453666.829807     0.99937
 2453666.831751     0.99969
 2453666.831994     0.99855
 2453666.832272     0.99934
 2453666.832515     1.00171
 2453666.832770     1.00115
 2453666.833036     1.00215
 2453666.834980     0.99710
 2453666.835235     0.99831
 2453666.835490     1.00004
 2453666.835733     0.99809
 2453666.835999     0.99994
 2453666.836265     0.99783
 2453666.838198     1.00003
 2453666.838464     1.00146
 2453666.838719     0.99724
 2453666.838950     0.99932
 2453666.839228     0.99860
 2453666.839483     0.99891
 2453666.841577     0.99824
 2453666.841820     1.00124
 2453666.842087     0.99910
 2453666.842318     0.99797
 2453666.842584     1.00171
 2453666.842816     1.00263
 2453666.844760     1.00107
 2453666.845015     0.99818
 2453666.845281     0.99805
 2453666.845512     1.00115
 2453666.845779     0.99929
 2453666.846056     0.99975
 2453666.848128     0.99891
 2453666.848394     0.99638
 2453666.848649     1.00045
 2453666.848904     1.00134
 2453666.849170     1.00223
 2453666.849436     0.99736
 2453666.851369     0.99878
 2453666.851623     1.00312
 2453666.851855     0.99855
 2453666.852098     0.99855
 2453666.852341     1.00230
 2453666.852584     1.00120
 2453666.854528     0.99787
 2453666.854783     1.00109
 2453666.855049     1.00097
 2453666.855304     0.99958
 2453666.855570     0.99748
 2453666.855825     1.00029
 2453666.857757     0.99743
 2453666.858000     0.99902
 2453666.858255     1.00322
 2453666.858510     1.00067
 2453666.858764     0.99936
 2453666.859030     1.00104
 2453666.860975     1.00261
 2453666.861229     0.99794
 2453666.861496     0.99859
 2453666.861762     1.00110
 2453666.862028     0.99850
 2453666.862283     0.99917
 2453666.864204     1.00041
 2453666.864470     0.99971
 2453666.864725     1.00063
 2453666.864991     1.00024
 2453666.865246     1.00041
 2453666.865500     0.99831
 2453666.867433     0.99881
 2453666.867699     0.99976
 2453666.867954     1.00146
 2453666.868220     0.99758
 2453666.868475     1.00221
 2453666.868741     0.99979
 2453666.870697     0.99693
 2453666.870951     1.00098
 2453666.871217     0.99989
 2453666.871461     1.00425
 2453666.871727     0.99630
 2453666.871981     1.00289
 2453666.873937     1.00047
 2453666.874180     0.99863
 2453666.874447     0.99723
 2453666.874690     0.99710
 2453666.874921     0.99493
 2453666.875164     0.99707
 2453666.877120     0.99805
 2453666.877363     0.99822
 2453666.877618     1.00082
 2453666.877872     0.99750
 2453666.878139     0.99702
 2453666.878370     1.00025
 2453666.880326     0.99878
 2453666.880592     0.99506
 2453666.880835     0.99685
 2453666.881090     0.99028
 2453666.881368     1.00339
 2453666.881622     0.99895
 2453666.883555     1.00010
 2453666.883798     0.99831
 2453666.884064     1.00039
 2453666.884330     0.99536
 2453666.884562     1.00146
 2453666.884805     0.99529
 2453666.886749     0.99852
 2453666.886992     1.00006
 2453666.887235     0.99737
 2453666.887502     0.99772
 2453666.887768     0.99788
 2453666.888011     0.99930
 2453666.889967     0.99982
 2453666.890233     0.99951
 2453666.890464     0.99606
 2453666.890719     0.99924
 2453666.890974     1.00014
 2453666.891240     1.00018
------tab5.txt-------------------------------------------------------

